Avoidance couplings on non-complete graphs

A coupling of random walkers on the same finite graph, who take turns sequentially, is said to be an avoidance coupling if the walkers never collide. Previous studies of these processes have focused almost exclusively on complete graphs, in particular how many walkers an avoidance coupling can include. For other graphs, apart from special cases, it has been unsettled whether even two non-colliding simple random walkers can be coupled. In this article, we construct such a coupling on (i) any $d$-regular graph avoiding a fixed subgraph depending on $d$; and (ii) any square-free graph with minimum degree at least three. A corollary of the first result is that a uniformly random regular graph on $n$ vertices admits an avoidance coupling with high probability.

==> Draft 11 (after reviews)/referee_a.txt <==
Review of 40117:

   The authors study two-token avoidance coupling on regular graphs,
concluding that such couplings
are possible when a certain subgraph---rare enough so that random  regular
graphs
avoid it naturally---is excluded.
   The technique applied in the degree-3 case, and extended for higher
degree, is new
and natural: start with the tokens on non-adjacent vertices and continue
for a random
time until the tokens are again at non-adjacent vertices, the precise
procedure depending
on local conditions.
   Although this work still leaves most of the questions raised by
avoidance coupling unanswered,
so few had been answered (mostly for complete graphs) that it advances the
subject quite a bit.
Thus we recommend publication.
    One minor quibble.  The authors have left the trivial degree-2 case in
their main theorem
"for completeness" but since they never define coupling for more than two
tokens, completeness
can hardly be said to have been achieved.  Better to leave it out.  Regular
graphs really begin at
d=3 anyway.



==> referee_a.txt <==
Review of 40117:

   The authors study two-token avoidance coupling on regular graphs,
concluding that such couplings
are possible when a certain subgraph---rare enough so that random  regular
graphs
avoid it naturally---is excluded.
   The technique applied in the degree-3 case, and extended for higher
degree, is new
and natural: start with the tokens on non-adjacent vertices and continue
for a random
time until the tokens are again at non-adjacent vertices, the precise
procedure depending
on local conditions.
   Although this work still leaves most of the questions raised by
avoidance coupling unanswered,
so few had been answered (mostly for complete graphs) that it advances the
subject quite a bit.
Thus we recommend publication.
    One minor quibble.  The authors have left the trivial degree-2 case in
their main theorem
"for completeness" but since they never define coupling for more than two
tokens, completeness
can hardly be said to have been achieved.  Better to leave it out.  Regular
graphs really begin at
d=3 anyway.


